Dark matter self-interactions in the matter power spectrum

We study the imprints of secluded dark sectors with a mass gap and self-interactions on the matter power spectrum. When Dark Matter (DM) is sufficiently light, in the ballpark of a few KeV, and self-interacting we find qualitative difference with respect to $\Lambda$CDM and also to free streaming DM. In order to emphasize the role of interactions for the evolution of the primordial perturbations we discuss various regimes: ranging from the ideal case of a tightly coupled perfect fluid to the free case of Warm Dark Matter, including the realistic case of small but non-vanishing self-interactions. We compute the matter power spectrum in all these regimes with the aid of Boltzmann solvers. Light dark sectors with self-interactions are efficiently constrained by Lyman-$\alpha$ data and we find that the presence of self-interactions relaxes the bound on the DM mass. As a concrete realization we study models with dark QCD-like sectors, where DM is made of light dark-pions.

==> plots/contour_excl.dat <==
1.000000e-08 	 3.500000e+03 
6.428073e-08 	 3.502360e+03 
4.132012e-07 	 3.466376e+03 
2.656088e-06 	 3.416143e+03 
1.707353e-05 	 3.397709e+03 
1.097499e-04 	 3.377621e+03 
7.054802e-04 	 3.305738e+03 
4.534879e-03 	 3.247343e+03 
2.915053e-02 	 3.209039e+03 
1.873817e-01 	 3.183401e+03 

